Patterns of retractions from 1981-2020 : Does a fraud lead to another fraud?

Misconduct accounts for the majority of retracted scientific publications and this database reveals the disturbing trend in science~\citep{fang2012misconduct, brainard2018massive}. The objective of the study is to find the association among the authors' collaboration, the number of retracted papers, the number of retracted citations, journal impact factor, and research areas. We present a detailed analysis of 12231 research papers indexed by Web of Science (WoS) as retracted publications from 1981-2020. The study demonstrates the collaboration patterns of retracted publications where 61.5% of authors have only one and 24.6% have two retracted papers; however, 2% of authors have more than 10 retracted papers. To study the impact of citing retracted papers, we investigated the retracted papers with citations. The study reveals that 55.2% of retracted papers have been cited at least once, where 25.4% of papers are such papers where at least one citation turned out to be a retraction. This shows the impact of scientific misconduct or fraud on new research. The number of retractions is independent of the journal impact factor and as compared to high impact papers, low impact papers are attracting more citations. We also investigate the citations received by retracted papers published in higher as well as lower impact factor journals. 1/4th of the papers are retracted citations that cited the retracted papers; however, there is no significant relationship exists between the higher impact or lower impact journals with retractions or citations. Finally, how the average team size and average retracted citations vary among different research areas are studied. The study provides an insight that how a fraud leads to another fraud in the scientific world. Also, the rising trend of citations of retracted papers is a serious concern.

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


